Two-terminal Erasure Source-Broadcast with Feedback

We study the effects of introducing a feedback channel in the two-receiver erasure source-broadcast problem in which a binary equiprobable source is to be sent over an erasure broadcast channel to two receivers subject to erasure distortion constraints. The receivers each require a certain fraction of a source sequence, and we are interested in the minimum latency, or transmission time, required to serve them all. We first show that for a two-user broadcast channel, a point-to-point outer bound can always be achieved. We further show that the point-to-point outer bound can also be achieved if only one of the users, the stronger user, has a feedback channel. Our coding scheme relies on a hybrid approach that combines transmitting both random linear combinations of source symbols as well as a retransmission strategy.

==> fig/myfile.tikz <==
% This file was created by matlab2tikz v0.2.1.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
% 
% 
\begin{tikzpicture}

\small

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0.85, xmax=1,
xlabel={$\epsilon_2$},
xmajorgrids,
ymin=0, ymax=1,
ylabel={$D_2$},
ymajorgrids,
legend pos=south east,
legend style={nodes=right}]
\addplot [
color=black,
dashed
]
coordinates{
 (0.85,0.85)(0.86,0.86)(0.87,0.87)(0.88,0.88)(0.89,0.89)(0.9,0.9)(0.91,0.91)(0.92,0.92)(0.93,0.93)(0.94,0.94)(0.95,0.95)(0.96,0.96)(0.97,0.97)(0.98,0.98)(0.99,0.99) 
};

\addlegendentry{{\scriptsize Inner Bound}};

\addplot [
color=black,
only marks,
mark=o,
mark options={solid}
]
coordinates{
 (0.909090909090909,0.166666663166663)(0.916666666666667,0.488888885038885)(0.923076923076923,0.815384611184616)(0.928571428571429,0.928571424021429)(0.933333333333333,0.933333328433333)(0.9375,0.93749999475)(0.941176470588235,0.941176464988235)(0.944444444444444,0.944444438494444)(0.947368421052632,0.947368414752632)(0.95,0.94999999335)(0.952380952380952,0.952380945380952)(0.954545454545455,0.954545447195455)(0.956521739130435,0.956521731430435)(0.958333333333333,0.958333325283333)(0.96,0.9599999916)(0.961538461538462,0.961538452788462)(0.962962962962963,0.962962953862963)(0.964285714285714,0.964285704835714)(0.96551724137931,0.96551723157931)(0.966666666666667,0.966666656516667) 
};

\addlegendentry{{\scriptsize Theorem~\ref{thm:outer_bound}}};

\addplot [
color=black,
dash pattern=on 1pt off 3pt on 3pt off 3pt
]
coordinates{
 (0.85,0.3)(0.86,0.346666666666667)(0.87,0.393333333333333)(0.88,0.44)(0.89,0.486666666666667)(0.9,0.533333333333333)(0.91,0.58)(0.92,0.626666666666666)(0.93,0.673333333333333)(0.94,0.72)(0.95,0.766666666666666)(0.96,0.813333333333333)(0.97,0.86)(0.98,0.906666666666667)(0.99,0.953333333333333) 
};

\addlegendentry{{\scriptsize Shannon Bound}};

\addplot [
color=black,
solid,
forget plot
]
coordinates{
 (0.928571428571429,0)(0.928571428571429,1) 
};

\end{axis}
\end{tikzpicture}

